A Partially Learned Algorithm for Joint Photoacoustic Reconstruction and Segmentation

In an inhomogeneously illuminated photoacoustic image, important information like vascular geometry is not readily available when only the initial pressure is reconstructed. To obtain the desired information, algorithms for image segmentation are often applied as a post-processing step. In this work, we propose to jointly acquire the photoacoustic reconstruction and segmentation, by modifying a recently developed partially learned algorithm based on a convolutional neural network. We investigate the stability of the algorithm against changes in initial pressures and photoacoustic system settings. These insights are used to develop an algorithm that is robust to input and system settings. Our approach can easily be applied to other imaging modalities and can be modified to perform other high-level tasks different from segmentation. The method is validated on challenging synthetic and experimental photoacoustic tomography data in limited angle and limited view scenarios. It is computationally less expensive than classical iterative methods and enables higher quality reconstructions and segmentations than state-of-the-art learned and non-learned methods.

==> images/Neural_Network_Architecture.tikz <==
\def\centerarc[#1](#2)(#3:#4:#5)% Syntax: [draw options] (center) (initial angle:final angle:radius)
    { \draw[#1] ($(#2)+({#5*cos(#3)},{#5*sin(#3)})$) arc (#3:#4:#5); }
\def\layersep{2}
\def\xx{0}
\def\yy{0}
\def\xxx{5*\layersep}
\def\yyy{-5}
\definecolor{bluee}{RGB}{88,137,176}
\definecolor{greenn}{RGB}{113,191,110}
\definecolor{orangee}{RGB}{255,153,51}
\definecolor{redd}{RGB}{233,72,73}
\definecolor{darkbluee}{RGB}{44,68,88}
\definecolor{darkgreenn}{RGB}{56,95,55}
\definecolor{darkorangee}{RGB}{126,72,25}
\definecolor{darkredd}{RGB}{116,36,36}

    \tikzstyle{every pin edge}=[<-,shorten <=1pt]
    \tikzstyle{neuron}=[circle,fill=black!25,draw=black, thick, minimum size=17pt,inner sep=0pt]
    \tikzstyle{orange neuron}=[neuron, fill=orangee, draw=darkorangee];
    \tikzstyle{blue neuron}=[neuron, fill=bluee, draw=darkbluee];
    \tikzstyle{red neuron}=[neuron, fill=redd, draw=darkredd];
    \tikzstyle{green neuron}=[neuron, fill=greenn, draw=darkgreenn];
    \tikzstyle{annot} = [text width=4em, text centered]

%%%%%%%%%%%%%%%%%%%%%%%%%%%%% LAYER -1 %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

    \node[] (pp1) at (\xx-3*\layersep,\yy-1) {};
    \node[] (pp3) at (\xx-3*\layersep,\yy-3) {};

%%%%%%%%%%%%%%%%%%%%%%%%%%%%% LAYER 0 %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

    % Draw the hidden layer nodes
    \foreach \name / \y in {1,...,6}{
        \path[yshift=0.5cm]
            node[] (g\name) at (\xx-3*\layersep,\yyy-\y) {};
            }

	% Draw the output layer nodes
    \node[orange neuron] (p1) at (\xx-2*\layersep,\yyy-1) {};
    \node[orange neuron] (p3) at (\xx-2*\layersep,\yyy-3) {};
    \path (p1) -- (p3) node [black!75, font=\Huge, midway, sloped] {$\dots$};


	\foreach \source in {1,...,6}
	    \foreach \dest in {1,3}
        	\path (g\source) edge (p\dest);

%%%%%%%%%%%%%%%%%%%%%%%%%%%%% LAYER 1 %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

    % Draw the input layer nodes
    \node[orange neuron] (i1) at (\xx,\yy-1) {};
    \node[orange neuron] (i3) at (\xx,\yy-3) {};
    \path (i1) -- (i3) node [black!75, font=\Huge, midway, sloped] (i2) {$\dots$};
	\draw[decoration={brace,raise=5pt,amplitude=10pt},decorate,-,line width=1.5pt]
  		(i3.south west) -- (i1.north west) {};
    \node[red neuron] (i4) at (\xx,\yy-4) {};
    \node[green neuron] (i5) at (\xx,\yy-5) {};
    
    % Annotate input layer nodes
    \node[annot,left of=i2, node distance=2.2cm] (a2) {\huge $q_{\{1,\dots,k\}}^n$};
	\node[annot,left of=i4, node distance=1cm] (a4) {\huge $Au_1^n$};
	\node[annot,yshift=-0.5cm,left of=i5, node distance=0.6cm] (a5) {\huge $f$};

    % Draw the hidden layer nodes
    \foreach \name / \y in {1,...,6}{
        \path[yshift=0.5cm]
            node[blue neuron] (h\name) at (\xx+\layersep,\yy-\y) {};
        \path[yshift=0.5cm]
            node[blue neuron] (hh\name) at (\xx+2*\layersep,\yy-\y) {};
            }

	% Draw the output layer nodes
    \node[orange neuron] (o1) at (\xx+3*\layersep,\yy-1) {};
    \node[orange neuron] (o3) at (\xx+3*\layersep,\yy-3) {};
    \path (o1) -- (o3) node [black!75, font=\Huge, midway, sloped] {$\dots$};

	% Annotate output layer nodes
    \node[annot,above right of=o1, node distance=1.1cm] (b1) {\huge $q_1^{n+1}$};
	\node[annot,below right of=o3, node distance=1.1cm,yshift=0.2cm] (b3) {\huge $q_k^{n+1}$};

    % Connect every node in the input layer with every node in the
    % hidden layer.
	\foreach \source in {1,3,4,5}
	    \foreach \dest in {1,...,6}
        	\path (i\source) edge (h\dest);

	\foreach \source in {1,...,6}
	    \foreach \dest in {1,...,6}
        	\path (h\source) edge (hh\dest);

	\foreach \source in {1,...,6}
	    \foreach \dest in {1,3}
        	\path (hh\source) edge (o\dest);
        	
    % draw the residual step
	\draw [bend left=45,->, line width=1pt] (i1) to node [auto] {\LARGE \textbf {+}} (o1);

	% draw connection with layer -1 and layer 0
	\draw [line width=1pt,-] (pp1) to node [auto] {}(i1);
	\draw [line width=1pt,-] (pp3) to node [auto] {}(i3);
	\draw [bend right=25, line width=1pt] (p1) to node [auto] {} (i4);
	\draw [fill=white,white] (\xx-3.4*\layersep,0) rectangle (\xx-2.4*\layersep,-11);

%%%%%%%%%%%%%%%%%%%%%%%%%%%%% LAYER 2 %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

    % Draw the input layer nodes
    \node[orange neuron] (ii1) at (\xxx,\yyy-1) {};
    \node[orange neuron] (ii3) at (\xxx,\yyy-3) {};
    \path (ii1) -- (ii3) node [black!75, font=\Huge, midway, sloped] (ii2) {$\dots$};
	\draw[decoration={brace,raise=5pt,amplitude=10pt},decorate,-,line width=1.5pt]
  		(ii3.south west) -- (ii1.north west) {};
    \node[red neuron] (ii4) at (\xxx,\yyy-4) {};
    
	% Draw connection with layer 0
	\draw [line width=1pt] (p1) to node [auto] {}(ii1);
	\draw [line width=1pt] (p3) to node [auto] {\LARGE \textbf {=}}(ii3);
	
    % Annotate input layer nodes
    \node[annot,left of=ii2, node distance=2.2cm] (aa2) {\huge $u_{\{1,\dots,k\}}^n$};
	\node[annot,below left of=ii4, node distance=2.4cm,yshift=1cm] (aa4) {\huge $A^*q_1^{n+1}$};

    % Draw the hidden layer nodes
    \foreach \name / \y in {1,...,6}{
        \path[yshift=0.5cm]
            node[blue neuron] (hhh\name) at (\xxx+\layersep,\yyy -\y) {};
        \path[yshift=0.5cm]
            node[blue neuron] (hhhh\name) at (\xxx+2*\layersep,\yyy-\y) {};
            }

	% Draw the output layer nodes
    \node[orange neuron] (oo1) at (\xxx+3*\layersep,\yyy-1) {};
    \node[orange neuron] (oo3) at (\xxx+3*\layersep,\yyy-3) {};
    \path (oo1) -- (oo3) node [black!75, font=\Huge, midway, sloped] {$\dots$};

	% Annotate output layer nodes
    \node[annot,above right of=oo1, node distance=1.1cm] (bb1) {\huge $u_1^{n+1}$};
	\node[annot,below right of=oo3, node distance=1.1cm,,yshift=0.2cm] (bb3) {\huge $u_k^{n+1}$};


    % Connect every node in the input layer with every node in the
    % hidden layer.
	\foreach \source in {1,3,4}
	    \foreach \dest in {1,...,6}
        	\path (ii\source) edge (hhh\dest);

	\foreach \source in {1,...,6}
	    \foreach \dest in {1,...,6}
        	\path (hhh\source) edge (hhhh\dest);

	\foreach \source in {1,...,6}
	    \foreach \dest in {1,3}
        	\path (hhhh\source) edge (oo\dest);
        	
    % draw the residual step
	\draw [bend left=45,->, line width=1pt] (ii1) to node [auto] {\LARGE \textbf {+}} (oo1);

%%%%%%%%%%%%%%%%%%%%%%%%%%%%% CONNECTIONS LAYER 1 - LAYER 2 %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

	\centerarc[line width=1pt,-](\xx+2.75*\layersep,\yy-3.28)(-43:71:2.4)
    \centerarc[line width=1pt,->](\xxx-0.9,\yyy-1.6)(137:284:2.5)
    
    %%%%%%%%%%%%%%%%%%%%%%%%%%%%% LAYER 3 %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

    % Draw the input layer nodes
    \node[orange neuron] (iii1) at (\xx+10*\layersep,\yy-1) {};
    \node[orange neuron] (iii3) at (\xx+10*\layersep,\yy-3) {};
    \path (iii1) -- (iii3) node [black!75, font=\Huge, midway, sloped] (i2) {$\dots$};
	\node[red neuron] (iii4) at (\xx+10*\layersep,\yy-4) {};
    \node[green neuron] (iii5) at (\xx+10*\layersep,\yy-5) {};
    
    \foreach \name / \y in {1,...,6}
        \path[yshift=0.5cm]
            node[] (hhhhh\name) at (\xx+11*\layersep,\yy-\y) {};
    \foreach \source in {1,3,4,5}
	    \foreach \dest in {1,...,6}
        	\path (iii\source) edge (hhhhh\dest);
        	
	\draw [fill=white,white] (\xx+10.4*\layersep,0) rectangle (\xx+11.1*\layersep,-6);

    %%%%%%%%%%%%%%%%%%%%%%%%%%%%% CONNECTIONS 3 %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
	\draw [bend right=25, line width=1pt] (oo1) to node [auto] {} (iii4);
	\draw [line width=1pt] (o1) to node [auto] {\LARGE \textbf {=}}(iii1);
	\draw [line width=1pt] (o3) to node [auto] {\LARGE \textbf {=}}(iii3);
	
    %%%%%%%%%%%%%%%%%%%%%%%%%%%%% LAYER 4 %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

    % Draw the input layer nodes
    \node[] (iiii1) at (\xx+11*\layersep,\yyy-1) {};
    \node[] (iiii3) at (\xx+11*\layersep,\yyy-3) {};
        	
    %%%%%%%%%%%%%%%%%%%%%%%%%%%%% CONNECTIONS 4 %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
	\draw [line width=1pt,-] (oo1) to node [auto] {}(iiii1);
	\draw [line width=1pt,-] (oo3) to node [auto] {}(iiii3);
	
	\draw [fill=white,white] (\xx+10.4*\layersep,0) rectangle (\xx+11.1*\layersep,-8);


	\draw [dashed,draw=black!40,line width = 2] (\xx-2.4*\layersep,1.4) rectangle (\xx+10.4*\layersep,-11.2);

